Row-aware Randomized SVD with applications

The randomized singular value decomposition proposed in [27] has certainly become one of the most well-established randomization-based algorithms in numerical linear algebra. The key ingredient of the entire procedure is the computation of a subspace which is close to the column space of the target matrix $\mathbf{A}$ up to a certain probabilistic confidence. In this paper we employ a modification to the standard randomized SVD procedure which leads, in general, to better approximations to $\text{Range}(\mathbf{A})$ at the same computational cost. To this end, we explicitly construct information from the row space of $\mathbf{A}$ enhancing the quality of the approximation. We derive novel error bounds which improve over existing results for $\mathbf{A}$ having important gaps in its singular values. We also observe that very few pieces of information from $\text{Range}(\mathbf{A}^T)$ may be necessary. We thus design a variant of this algorithm equipped with a subsampling step which largely increases the efficiency of the procedure while often attaining competitive accuracy records. Our findings are supported by both theoretical analysis and numerical results.

==> data/CPU_time_and_Error.txt <==
Interval	CPU_time_RSVD	CPU_time_Rsub_RSVD	Error_RSVD	Error_Rsub_RSVD	Relative_error_RSVD	Relative_error_Rsub_RSVD	Density of the matrix
200		2.949801	2.458975		7.036176	11.35404	0.03468655		0.05597254			26.49366
300		5.089211	4.130669		10.39515	11.69132	0.04105635		0.04617566			37.11705
400		7.259509	6.117247		10.25701	15.64971	0.0342601		0.05227261			46.05023
500		9.648443	8.785383		14.46811	22.99959	0.05008326		0.07961608			53.74906
600		12.0122		10.48265		12.74492	14.58041	0.03761634		0.04303373			60.33503
700		16.61299	12.82264		15.97602	14.54668	0.04320926		0.03934341			65.92174
800		19.42053	15.08513		16.98372	26.20382	0.03857678		0.05951928			70.88584
900		25.11294	17.53377		19.09476	31.77489	0.04351702		0.07241508			74.98158
1000		36.43426	20.25316		18.35633	26.42416	0.04390166		0.06319696			78.54502


==> data/CPU_time_and_Error_New.txt <==
Interval	Mean_CPU_time_RSVD	Mean_CPU_time_Rsub_RSVD	Mean_Relative_error_RSVD	Mean_Relative_error_Rsub_RSVD	Density of the matrix
200		3.004736		2.441426		0.06572659			0.09874714			26.60331
300		5.14442			4.107301		0.03880324			0.06273933			36.9582
400		7.341582		6.0856			0.03992184			0.04851686			45.95786
500		9.787037		8.299227		0.04292371			0.0571978			53.68252
600		12.15811		10.57169		0.04412657			0.08073311			60.21092
700		14.58882		12.87939		0.03889577			0.06056153			65.95247
800		30.29582		27.86135		0.04107632			0.06017423			70.85901
900		98.6558			102.7579		0.04740052			0.05563582			74.91726
1000		153.7642		161.6153		0.04396963			0.06450218			78.53719


==> data/FROBENIUS_ERR_SVD_FAST_DECAY.txt <==
Interval	Err_SVD_standard	Err_SVD_new	Mean_err_bound_standard	Mean_err_bound_new	Fro_norm_Sigma2
5	        54.2230534	        23.993107	70010.8735	        67866.1673        	23.4559838
6	        50.1265348	        22.4789019	55341.3186	        49064.0545	        21.7987336
7	        34.9906862	        21.3340696	44841.9195	        42721.1278	        20.2419127
8	        38.9396419	        19.9844307	33959.0822	        32490.2561	        18.6993108
9	        31.9017286	        18.9625262	20995.3045	        18888.4329	        17.3223388
10	        27.3642232	        18.1180254	34.7712607	        24.5869973	        16.113945
11	        25.4261213	        16.9550858	33.1717704	        30.8458104	        15.1346966
12	        25.7404663	        16.105968	31.9547159	        31.0832978	        14.2756162
13	        24.1093976	        15.6527027	30.8280647	        30.4220618	        13.5196443
14	        21.7629316	        14.3099357	29.7209858	        29.3679942	        12.8886455
15	        22.1369829	        14.084273	28.6263874	        28.4352284	        12.3270018
16	        19.703476	        13.6218252	27.5191454	        27.0512773	        11.8051649
17	        19.6584017	        12.8404726	26.4448189	        25.6575248	        11.3394544
18	        18.2997903	        12.5524045	25.4588825	        25.0645589	        10.94468
19	        17.5942406	        12.0936267	24.4974864	        23.6830808	        10.5655476
20	        17.1324828	        11.5583868	23.6300543	        23.2468106	        10.2145394
21	        16.6102569	        11.1965384	22.7885595	        21.6732968	        9.88924995
22	        15.7899571	        10.944658	22.084312	        21.7315784	        9.5907563
23	        15.4881265	        10.6682204	21.4036932	        20.8391316	        9.3015082
24	        15.3166422	        10.3457526	20.7750098	        20.2789447	        9.02624893
25	        14.9077064	        10.1173132	20.18877	        19.6636987	        8.7629673
26	        14.162755	        9.90160511	19.6478407	        19.4017802	        8.51311109
27	        13.7928237	        9.6137029	19.1196643	        18.5212618	        8.279603
28	        14.0151868	        9.37152245	18.6442696	        17.9623846	        8.05402156
29	        13.2294897	        8.98975846	18.2272972	        18.0795537	        7.84191351
30	        12.8141658	        8.73017487	17.8144996	        17.3807022	        7.63622825


==> data/FROBENIUS_ERR_SVD_SLOW_DECAY.txt <==
Interval	Err_SVD_standard	Err_SVD_new	Mean_err_bound_standard	Mean_err_bound_new	Fro_norm_Sigma2
5	        41.9405	                26.244	        66.3706	                54.1319	                22.8063
6	        40.5119	                22.8256	        58.5986	                56.6029	                20.6755
7        	35.6033	                23.5857	        50.9175	                47.3009	                19.1457
8        	31.7656	                20.0106	        44.5185	                41.0909	                17.9321
9	        29.2576	                18.6015	        39.3958	                38.141	                16.8266
10        	25.8148	                17.4141	        34.2938	                28.2923	                15.8962
11        	24.5984	                16.9371	        32.2529	                30.5527	                15.037
12        	23.4311	                15.9131	        30.5339	                28.2899	                14.2386
13        	23.5682	                15.1409	        29.2396	                27.9295	                13.5506
14        	22.0577	                14.7664	        28.1272	                27.482	                12.912
15        	21.6269	                14.1899	        27.0761	                25.6148	                12.3783
16        	19.5823	                13.5273	        26.2161	                25.9763	                11.8897
17        	19.2367	                13.0755	        25.3597	                24.9174	                11.4453
18        	18.6487	                12.6515	        24.5358	                23.7204	                11.0245
19        	17.7203	                12.0559	        23.7964	                23.3253	                10.6394
20        	16.7638	                11.7262	        23.094	                22.2042	                10.2843
21        	16.8128	                11.4455	        22.4806	                22.2471	                9.95892
22        	15.8844	                11.1399	        21.8764	                21.7857	                9.66293
23        	15.3748	                10.6104	        21.2655	                20.8954	                9.37206
24        	14.6286                	10.3879	        20.6804	                20.1825	                9.09294
25        	14.37	                10.1558	        20.1365	                19.6519	                8.82823
26        	14.3592	                9.79846	        19.6312	                19.1496	                8.57679
27        	13.7585	                9.58427	        19.1635	                18.9263	                8.34022
28        	13.6847                	9.49594	        18.7079	                18.5152	                8.11405
29        	13.0397	                9.13135	        18.2604	                17.5174	                7.8981
30        	12.9165	                8.92498	        17.8755	                17.611	                7.68359


==> data/SPECTRAL_ERR_SVD_FAST_DECAY.txt <==
Interval	Err_SVD_standard	Err_SVD_new	Mean_err_bound_standard	Mean_err_bound_new	Spec_norm_Sigma2
5	        36.72827002	        7.230725917	135030.0285	        128510.0738	        2.064513667
6	        37.83812438	        6.399323454	100656.5773	        81716.91018	        2.045503718
7	        19.03233997	        6.288427782	83141.66096	        77081.55267	        1.992771716
8	        21.75384087	        6.197429119	67650.13915	        63330.67763	        1.933205052
9	        14.3573572	        5.740762498	47282.31498	        40360.42383	        1.88592138
10	        11.39671806	        5.327040932	42.58579715	        7.388855983	        1.829816719
11	        9.257618674	        4.951982963	38.07251111	        33.43383649	        1.786426932
12	        12.18747462	        4.46979949	35.51738571	        33.88132537	        1.716887041
13	        10.49218279	        4.810519339	33.57140322	        32.83467862	        1.6932091
14	        6.80233113	        3.77296167	31.81122256	        31.18603974	        1.674511996
15	        9.164086112	        3.777073569	30.29775976	        29.96646226	        1.63112271
16	        7.091589611	        3.706994675	28.64202985	        27.84422425	        1.610318231
17	        6.746046196	        2.975021157	26.8230451	        25.50660035	        1.56580978
18	        6.384299492	        3.191398541	25.46708868	        24.82489615	        1.538898708
19	        5.238859649	        3.001463302	23.8404569	        22.53627312	        1.521632212
20	        5.130065497	        2.665873685	22.68761716	        22.09008234	        1.490690103
21	        5.455000499	        2.418617752	21.0059779	        19.29371894	        1.447196772
22	        4.549772826	        2.481982257	20.07459389	        19.55193815	        1.404784015
23	        4.623345295	        2.383475184	19.03429242	        18.21094145	        1.39564194
24	        5.106922609	        2.481227809	18.11126103	        17.40305036	        1.364555658
25	        4.464284937	        2.370677105	17.2234973	        16.48838545	        1.350018654
26	        4.057199741	        2.241277032	16.5822174	        16.24487134	        1.314634372
27	        3.953705945	        2.168167942	15.7259383	        14.91579566	        1.281948609
28	        4.372038486	        2.027825001	14.87479151	        13.97207351	        1.270982265
29	        3.522838793	        1.833179512	14.42519058	        14.23477443	        1.252289805
30	        3.30088826	        1.789390799	13.8127676	        13.25934708	        1.230725176


==> data/SPECTRAL_ERR_SVD_FAST_DECAY_NEW.txt <==
Interval	Err_RSVD	Err_RRSVD	Mean_err_bound_RSVD	Mean_err_bound_RRSVD	Mean_err_bound_Bjarkason	Spectral_norm_Sigma2
5		56.6118386	7.371376208	149332.162		141921.6418		63559.22686			7.371371117
6		41.07252027	7.249928761	121580.0032		97541.70599		51068.07685			6.295334911
7		38.58196658	7.054768797	107815.4312		99360.39904		46096.92545			5.947028409
8		43.22103835	6.663303449	92633.84067		86101.9247		41000.53836			5.789325227
9		25.21985175	6.333479889	67313.97114		56117.3489		31612.276			5.650970798
10		38.17612329	6.023391041	70.79622014		7.402863181		19.59834512			5.575244181
11		33.40396679	7.050795133	67.74294639		58.77312875		18.10389149			5.384000078
12		16.07114492	6.040610925	66.89635349		63.52416654		17.54866727			5.058347104
13		17.73013008	6.617239269	66.50580053		64.89572224		17.19056546			4.900400781
14		15.653476	5.344333757	66.02527953		64.58244247		16.82083788			4.568773129
15		17.26779314	6.288716313	65.58592525		64.7817438		16.47717662			4.419333743
16		11.74173359	5.155247362	64.63104674		62.59873248		15.95660975			3.975022567
17		17.62436449	4.767169105	63.16916035		59.65430915		15.27073229			3.846995713
18		8.240604892	5.063825006	62.23244031		60.44225379		14.78362404			3.64122595
19		10.32500588	4.694855279	60.66183148		56.86581355		14.08468508			3.465154915
20		10.84406534	4.372264017	59.72095836		57.91210496		13.61636807			3.282437357
21		8.469980754	4.281706748	57.75264262		52.34594582		12.81615408			3.199693824
22		6.999107021	4.866625272	56.98287814		55.27148664		12.44289697			2.996061963
23		10.709499	4.494402087	55.91145505		53.11560253		11.97875468			2.772582183
24		9.372596312	4.641451211	54.96106271		52.47098438		11.56611454			2.727450012
25		9.063538377	4.581806602	53.99744057		51.32323934		11.16129199			2.592918187
26		8.828156972	4.222592948	53.4111357		52.14540793		10.88100633			2.552902011
27		6.194718	4.204447539	52.35816808		49.21671202		10.46387788			2.464903206
28		7.616731776	3.256879229	51.28107982		47.66277402		10.06148804			2.396500712
29		7.255708177	3.541327866	50.92877976		50.14415715		9.882738635			2.243986641
30		7.14473368	3.065070392	50.20903716		47.86036593		9.603171221			2.129551124


==> data/SPECTRAL_ERR_SVD_SLOW_DECAY.txt <==
Interval	Err_SVD_standard	Err_SVD_new	Mean_err_bound_standard	Mean_err_bound_new	Spec_norm_Sigma2
5	        22.18508	        11.79414	114.5922	        75.23872	        2.127805
6	        20.26014	        7.843737	99.03213	        93.58573	        2.068618
7	        17.86001	        12.06448	82.32917	        72.73348	        2.015934
8	        13.90207	        6.655668	68.52244	        59.84962	        1.945302
9	        13.39209	        5.152207	60.42838	        57.40156	        1.90917
10	        10.69629	        5.362972	43.94192	        29.69832	        1.840407
11	        9.321909	        4.983513	39.46825	        35.98159	        1.789
12	        9.41445	                4.485247	35.01226	        30.5971	                1.707895
13	        10.23277	        4.102742	32.15662	        29.7226	                1.700269
14	        8.445758	        3.950029	30.18204	        29.03074	        1.684531
15	        8.289098	        3.714825	27.68481	        25.13818	        1.642905
16	        6.784267	        3.571964	26.42615	        26.02686	        1.619129
17	        5.7057	                3.220056	25.0885	                24.36492	        1.591341
18	        6.381871	        3.033531	23.55248	        22.24514	        1.565842
19	        5.187314	        2.792801	22.39812	        21.66439	        1.513955
20	        4.742739	        2.61858	        21.0123	                19.65339	        1.505008
21	        4.975949	        2.601827	20.20081	        19.85531	        1.453033
22	        4.762992	        2.553753	19.52454	        19.39251	        1.431437
23	        4.732114	        2.20664	        18.6815	                18.14853	        1.397514
24	        3.895481	        2.261156	17.79402	        17.08884	        1.379147
25	        3.912209	        2.23399	        16.97017	        16.29756	        1.348837
26	        4.158228	        2.093319	16.19834	        15.54303	        1.32337
27	        3.631623	        2.026377	15.63017	        15.31393	        1.306332
28	        4.077034	        2.142746	15.11386	        14.86037	        1.293935
29	        3.283871	        2.049657	14.26048	        13.29366	        1.291604
30	        3.373185	        1.843086	13.7731	                13.43862	        1.250671


==> data/SPECTRAL_ERR_SVD_SLOW_DECAY_NEW.txt <==
Interval	Err_RSVD	Err_RRSVD	Mean_err_bound_RSVD	Mean_err_bound_RRSVD	Mean_err_bound_Bjarkason	Spectral_norm_Sigma2
5		34.92708	13.49541	127.3589		82.57714		48.60594			8.240585
6		26.84967	14.04801	120.3388		113.4145		45.02093			7.346119
7		18.27529	10.37028	108.3962		94.94376		39.09837			6.219639
8		17.44114	8.592427	97.09876		83.82459		33.56245			5.648541
9		17.13287	7.50125		90.94284		85.939			30.40105			5.386272
10		14.84336	7.743742	72.32895		46.7599			20.71509			4.787221
11		17.99557	5.762294	69.12338		62.41783		18.97553			4.699242
12		19.25625	7.252876	65.38918		56.31592		17.12774			4.533817
13		15.99742	5.443585	63.52046		58.20656		16.14591			4.227108
14		13.58594	5.4375		62.59479		59.93852		15.56193			4.057994
15		10.18545	5.269306	60.60674		54.3986			14.63758			3.738751
16		12.53499	4.756913	60.28122		59.25974		14.33863			3.660653
17		9.505417	4.86319		59.60679		57.66808		13.92738			3.630246
18		8.726281	5.162244	58.42907		54.76236		13.36311			3.502777
19		8.772707	4.487317	57.71751		55.57074		12.97766			3.331979
20		9.8193		4.332044	56.48825		52.33845		12.44618			3.169585
21		9.25535		3.755818	56.11433		55.01864		12.20746			3.012068
22		8.08574		3.987313	55.84251		55.4088			12.00316			2.937025
23		7.569463	4.354365	55.15983		53.346			11.67026			2.876188
24		8.007242	3.738444	54.30591		51.82038		11.2922				2.636953
25		6.670478	3.609211	53.4923			51.03967		10.93929			2.558305
26		7.758824	3.806952	52.70955		50.23977		10.60866			2.446096
27		7.228149	3.351178	52.24104		51.01266		10.38011			2.423628
28		7.336084	3.385111	51.79939		50.78601		10.16126			2.29869
29		6.344771	3.45662		50.6688			46.67362		9.750816			2.255446
30		5.706395	3.543046	50.21845		48.79698		9.551862			2.219583


==> data/SPECTRAL_ERR_SVD_and_CUR_FAST_DECAY.txt <==
Interval	Err_SVD_RSVD	Err_CUR_RSVD	Err_SVD_RRSVD	Err_CUR_RRSVD	Err_SVD_Rsub_RSVD	Err_CUR_Rsub_RSVD
105		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	0.1402544		3.257578e-05
140		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	0.1413389		3.307375e-05
175		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	5.33213e-05		2.996369e-05
210		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	5.378293e-05		2.697568e-05
245		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	4.84e-05		2.702511e-05
280		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	4.640884e-05		3.292524e-05
315		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	4.590805e-05		2.722488e-05
350		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	5.064802e-05		2.709313e-05
385		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	4.764726e-05		2.575703e-05
420		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	4.457996e-05		2.430822e-05
455		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	5.147004e-05		2.521445e-05
490		3.560276e-05	2.505378e-05	4.03345e-05	2.655445e-05	7.475989e-05		2.411483e-05


==> data/SPECTRAL_ERR_SVD_and_CUR_SLOW_DECAY.txt <==
Interval	Err_SVD_RSVD	Err_CUR_RSVD	Err_SVD_RRSVD	Err_CUR_RRSVD	Err_SVD_Rsub_RSVD	Err_CUR_Rsub_RSVD
105		0.04904359	0.04145663	0.05732386	0.03386337	0.7054374		0.1281114
140		0.04904359	0.04145663	0.05732386	0.03386337	0.130665		0.03650959
175		0.04904359	0.04145663	0.05732386	0.03386337	0.1273135		0.03859161
210		0.04904359	0.04145663	0.05732386	0.03386337	0.07205557		0.03936672
245		0.04904359	0.04145663	0.05732386	0.03386337	0.05936381		0.03643121
280		0.04904359	0.04145663	0.05732386	0.03386337	0.0686487		0.04126988
315		0.04904359	0.04145663	0.05732386	0.03386337	0.06551315		0.03306641
350		0.04904359	0.04145663	0.05732386	0.03386337	0.04729526		0.03758937
385		0.04904359	0.04145663	0.05732386	0.03386337	0.07565385		0.03521049
420		0.04904359	0.04145663	0.05732386	0.03386337	0.0522322		0.03607329
455		0.04904359	0.04145663	0.05732386	0.03386337	0.05512333		0.0346634
490		0.04904359	0.04145663	0.05732386	0.03386337	0.05080228		0.03239281


==> data/T2.txt <==
N CPU_time_SVD H2_error_SVD CPU_time_TSVD H2_error_TSVD CPU_time_RSVD H2_error_RSVD CPU_time_R-RSVD H2_error_R-RSVD CPU_time_Rsub-RSVD H2_error_Rsub-RSVD
1000 0.3667158 5.07378168929373e-10 0.1568139 5.07378513846226e-10 0.0532408 5.07378904000357e-10 0.0068708 5.07378854263461e-10 0.0077981 5.07378946027121e-10
3000 13.7198281 5.17086738314752e-10 1.0700903 5.17087128474051e-10 0.2902925 5.17087215901543e-10 0.0459519 5.17086383698298e-10 0.0380547 5.17086254939822e-10
5000 38.7341887 5.15757573606027e-10 2.0187586 5.15761663940256e-10 0.7879181 5.15760379766655e-10 0.1438166 5.15761438312995e-10 0.1025527 5.15759400678312e-10
10000 0 0 0 0 0.4566494 4.6302622909769e-09 0.4781998 4.63028494308865e-09 0.540016 4.63028675575387e-09
30000 0 0 0 0 1.4778987 1.10359039084921e-08 1.407183 1.10359412358197e-08 1.1009367 1.10359421243368e-08
50000 0 0 0 0 2.4646148 3.40998881473392e-09 2.3893081 3.41000399179587e-09 1.9852403 3.4099631841811e-09
100000 0 0 0 0 5.2296879 9.86251284276705e-09 5.28043 9.86255985245825e-09 4.291627 9.86256023522167e-09
150000 0 0 0 0 9.7372256 5.25511082555145e-09 9.9752384 5.25511462172166e-09 7.7426336 5.25511374407903e-09
200000 0 0 0 0 14.5962587 6.41951001781713e-09 13.9138607 6.41950499498877e-09 11.3217027 6.41946572649824e-09
300000	0		0			0		0			24.3494146	6.53983348321452e-09	23.4747549		6.5397716948554e-09	19.1662553		6.53977944022017e-09
